Would you trust a vehicle merging into your lane? Subjective evaluation of negotiating behaviour in a congested merging scenario

Aiming for a society where humans and automated vehicles can coexist cooperatively, understanding what constitutes cooperative and trustworthy behaviour is essential to designing automated vehicle controllers that enable the integration of highly automated vehicles into the real world. This study investigates how merging vehicles can gain trust from human-driven vehicles in a congested merging situation that requires explicit and implicit communication. Specifically, this study examines how the different behaviours of merging vehicles in the preparatory phase of the merge affect perceived trust from the perspective of the host vehicle in the mainstream lane. The findings suggest that transparent longitudinal positioning could improve the chance of successful merging, and cooperative deceleration during merging preparation could enhance the trust perceived by the host vehicle. Furthermore, the results reveal that, in time-sensitive situations where the merging vehicle approaches a lane closing point, prompt and decisive action of the merging vehicle encourages establishing trust with the host vehicle; any delay or hesitation can result in a lower level of trust. The results can provide valuable insights towards developing collaborative automated vehicles that improve safety and efficiency in real-world traffic situations that involve humans.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

